A Crowd-enabled Solution for Privacy-Preserving and Personalized Safe Route Planning for Fixed or Flexible Destinations (Full Version)

Ensuring travelers' safety on roads has become a research challenge in recent years. We introduce a novel safe route planning problem and develop an efficient solution to ensure the travelers' safety on roads. Though few research attempts have been made in this regard, all of them assume that people share their sensitive travel experiences with a centralized entity for finding the safest routes, which is not ideal in practice for privacy reasons. Furthermore, existing works formulate safe route planning in ways that do not meet a traveler's need for safe travel on roads. Our approach finds the safest routes within a user-specified distance threshold based on the personalized travel experience of the knowledgeable crowd without involving any centralized computation. We develop a privacy-preserving model to quantify the travel experience of a user into personalized safety scores. Our algorithms for finding the safest route further enhance user privacy by minimizing the exposure of personalized safety scores with others. Our safe route planner can find the safest routes for individuals and groups by considering both a fixed and a set of flexible destination locations. Extensive experiments using real datasets show that our approach finds the safest route in seconds. Compared to the direct algorithm, our iterative algorithm requires 47% less exposure of personalized safety scores.

==> safepath/data/fsr/all-cDist-chi.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,4.6923,8.2229,1.7388,1.0105,167.8,4.1,91.8,2531185.0,1480393.0,1348502.2,55.1,49.3,-9.4,7912826.0
1.2,8.7305,12.9097,3.0665999999999998,1.1359000000000001,182.1,3.7,92.2,2817773.7,1676076.9,1489824.2,56.2,49.0,-11.5,8452665.8
1.3,14.0496,18.669900000000002,3.6369000000000002,1.2117,198.7,3.6,92.4,3101946.8,1862458.4,1595001.4,56.7,47.7,-14.6,8923092.4
1.4,22.269099999999998,27.6698,4.3853,1.3307,217.2,4.0,92.0,3387891.5,2048131.5,1694893.6,57.2,46.4,-17.6,9312781.4
1.5,31.1688,37.5794,5.0518,1.3982999999999999,236.7,4.0,92.4,3679234.3,2234528.8,1781054.7,57.5,44.9,-20.6,9765092.3


==> safepath/data/fsr/all-cDist-phl.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,4.7728,10.451,1.6605,1.1835,294.2,11.3,84.2,3368183.4,2060039.4,1353362.2,56.3,37.3,-29.9,7975773.2
1.2,7.0873,13.4918,2.1194,1.2649000000000001,314.7,10.7,84.5,3686760.8,2320798.8,1485711.4,58.0,37.1,-32.2,8547003.5
1.3,10.4284,17.6248,2.6652,1.3183,338.3,9.4,85.0,3985617.9,2564804.7,1574923.7,59.2,36.2,-35.1,9209467.3
1.4,15.0172,22.979400000000002,3.3817,1.3954000000000002,361.3,8.9,85.3,4269149.4,2826154.2,1683142.2,60.7,35.9,-37.0,9641232.9
1.5,21.200599999999998,30.0335,4.2348,1.455,385.0,6.9,85.8,4532709.0,3085077.5,1782042.8,62.5,35.6,-39.0,9990723.8


==> safepath/data/fsr/all-cDist-small-beijing.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,0.7397999999999999,0.762,0.2926,0.26239999999999997,70.3,1.4,63.3,117547.8,62139.8,64099.4,46.3,48.7,4.0,6367131.2
1.2,0.8588,0.8957,0.3267,0.2705,76.9,1.6,62.8,132118.8,70512.0,72172.2,46.6,49.1,4.7,6677201.6
1.3,1.0199,1.0742,0.3673,0.2754,86.8,1.5,62.8,147376.4,79868.9,79353.7,47.2,48.9,3.5,6985455.4
1.4,1.2388,1.3114000000000001,0.4182,0.2829,96.6,1.7,62.6,163362.7,88682.1,86389.3,47.2,48.6,3.5,7262313.7
1.5,1.5332999999999999,1.629,0.4813,0.291,109.9,1.9,62.6,179484.3,98200.1,93158.4,47.7,48.2,2.2,7527498.5


==> safepath/data/fsr/all-eDist-chi.csv <==
eDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1,0.54,0.7798999999999999,0.2841,0.2891,18.8,1.0,88.3,271555.8,142522.1,163535.3,53.9,61.1,13.2,1259255.0
2,1.2007999999999999,2.0324,0.4732,0.44010000000000005,48.5,1.3,94.2,785319.8,443189.8,491041.9,55.2,62.0,12.8,3364214.4
3,1.044,2.3524000000000003,0.5782,0.6093999999999999,75.3,1.4,94.7,1335109.5,751964.1,847259.2,55.3,61.7,11.7,5319674.8
4,8.9315,11.412,0.8915,0.9085,122.7,1.9,90.0,2049411.2,1168667.7,1194175.4,54.7,55.7,2.3,6466143.8
5,8.7305,12.9097,3.0665999999999998,1.1359000000000001,182.1,3.7,92.2,2817773.7,1676076.9,1489824.2,56.2,49.0,-11.5,8452665.8

==> safepath/data/fsr/all-eDist-phl.csv <==
eDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1,0.7453,1.1327,0.3331,0.3178,35.3,1.3,88.6,487253.2,246906.0,258935.8,53.3,59.5,10.9,1683614.5
2,1.5024000000000002,2.6119,0.6018,0.5446,80.5,1.5,94.4,1272129.1,687086.9,701692.2,53.8,57.4,6.9,3968710.4
3,2.4745,4.4714,0.8378,0.7212000000000001,134.0,2.4,89.8,1962505.6,1081349.8,968612.4,54.9,51.3,-6.1,5417796.3
4,4.059699999999999,7.5045,1.4627999999999999,0.9238,206.5,5.7,83.3,2719172.2,1572778.8,1173653.5,53.8,41.4,-20.4,6728721.1
5,7.0873,13.4918,2.1194,1.2649000000000001,314.7,10.7,84.5,3686760.8,2320798.8,1485711.4,58.0,37.1,-32.2,8547003.5


==> safepath/data/fsr/all-eDist-small-beijing.csv <==
eDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1,0.4798,0.4588,0.222,0.2292,10.8,1.0,64.0,27917.6,13101.4,14604.0,45.7,51.9,11.0,1241313.2
2,0.4908,0.4676,0.2144,0.229,18.8,1.2,58.8,41975.1,19642.8,21432.5,43.1,48.9,11.4,2591937.3
3,0.6189,0.6116,0.2544,0.25939999999999996,29.6,1.0,68.0,72651.9,36627.7,40318.6,46.8,52.3,10.5,4253706.7
4,0.6785,0.6696,0.2739,0.2753,38.2,1.2,70.2,86658.9,44833.6,47807.2,45.7,50.3,8.8,5930836.6
5,0.8588,0.8957,0.3267,0.2705,76.9,1.6,62.8,132118.8,70512.0,72172.2,46.6,49.1,4.7,6677201.6


==> safepath/data/fsr/all-nPOIs-chi.csv <==
nPOIs,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,1.6842000000000001,3.8531,0.7992999999999999,0.971,105.5,10.5,84.2,2285370.2,1231951.2,1232357.8,51.5,50.0,-1.8,8309421.9
10,4.9051,8.6449,1.8889,1.5166,157.4,8.0,90.4,2686450.1,1549785.9,1440428.6,54.4,49.5,-7.7,8529983.6
15,8.7305,12.9097,3.0665999999999998,1.1359000000000001,182.1,3.7,92.2,2817773.7,1676076.9,1489824.2,56.2,49.0,-11.5,8452665.8
20,11.4534,15.9991,3.2033,1.2644000000000002,200.9,3.1,93.0,2906822.1,1758627.1,1538403.8,57.1,48.6,-13.5,8415234.8
25,21.5798,26.7598,4.6499,1.3555,218.5,3.0,92.2,2975949.7,1825350.2,1550825.3,57.8,48.2,-14.9,8248355.6


==> safepath/data/fsr/all-nPOIs-phl.csv <==
nPOIs,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,2.0038,5.2421999999999995,1.2914,1.2174,183.5,24.6,76.8,3032148.5,1651285.3,1273150.8,49.8,38.8,-19.5,7993758.3
10,4.3572,9.4383,1.8805999999999998,1.2754,265.0,15.6,82.7,3549006.6,2110460.8,1461298.0,55.2,38.3,-28.0,8537436.4
15,7.0873,13.4918,2.1194,1.2649000000000001,314.7,10.7,84.5,3686760.8,2320798.8,1485711.4,58.0,37.1,-32.2,8547003.5
20,9.1842,15.9131,2.4189000000000003,1.2807,335.8,8.1,84.6,3717036.4,2383028.8,1469014.0,59.1,36.4,-34.2,8568904.5
25,13.192200000000001,20.636200000000002,2.5259,1.3217999999999999,369.7,6.5,83.4,3697391.4,2442952.7,1466205.9,60.5,36.3,-34.8,8427393.6


==> safepath/data/fsr/all-nPOIs-small-beijing.csv <==
nPOIs,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,0.3123,0.3296,0.15730000000000002,0.137,33.9,2.1,68.4,115798.6,55130.0,60587.9,42.0,46.9,11.2,7914560.6
10,0.6018,0.6373,0.2531,0.2165,60.8,1.7,67.7,132924.4,67950.2,71961.8,44.5,48.8,9.0,7387338.6
15,0.8588,0.8957,0.3267,0.2705,76.9,1.6,62.8,132118.8,70512.0,72172.2,46.6,49.1,4.7,6677201.6
20,1.1057000000000001,1.1251,0.3916,0.3346,84.1,1.4,61.7,131281.9,71180.0,72259.8,47.2,49.5,3.9,6527217.6
25,1.3306,1.352,0.4472,0.38580000000000003,96.5,1.4,59.1,126324.7,69297.4,68901.3,48.0,49.8,3.6,6128693.4


==> safepath/data/fsr/all-xy-chi.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,20.715,22.3231,2.3448,0.6436000000000001,115.6,2.7,92.0,1139009.1,697225.5,600017.1,57.6,48.9,-14.1,8389136.8
500,8.7305,12.9097,3.0665999999999998,1.1359000000000001,182.1,3.7,92.2,2817773.7,1676076.9,1489824.2,56.2,49.0,-11.5,8452665.8
800,5.1436,11.6619,2.297,1.9838,214.4,4.8,92.3,5355573.7,3178584.8,2844702.1,56.0,49.2,-11.1,8275404.2


==> safepath/data/fsr/all-xy-phl.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,8.389299999999999,11.1449,1.6057000000000001,0.6748999999999999,211.9,6.5,84.8,1571592.2,1000156.2,644971.8,58.9,38.1,-31.2,8410180.3
500,7.0873,13.4918,2.1194,1.2649000000000001,314.7,10.7,84.5,3686760.8,2320798.8,1485711.4,58.0,37.1,-32.2,8547003.5
800,6.3166,15.155700000000001,3.2401,2.2066,351.2,10.2,85.0,7085699.0,4385321.2,2804138.6,56.6,36.4,-31.6,8431342.1


==> safepath/data/fsr/all-xy-small-beijing.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,0.7933,0.808,0.2881,0.2687,69.5,1.9,67.9,87154.2,47315.5,48153.3,50.8,53.2,4.3,6998686.8
500,0.8588,0.8957,0.3267,0.2705,76.9,1.6,62.8,132118.8,70512.0,72172.2,46.6,49.1,4.7,6677201.6
800,0.9382,0.9747,0.3785,0.3019,68.4,1.3,59.7,188669.6,98862.0,99405.4,42.9,45.2,5.0,6385648.7


==> safepath/data/gfsr/all-cDist-chi.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,7.6293,8.129199999999999,3.1662,3.5135,73.9,22.5,63.0,1231418.5,901559.5,945388.9,69.1,72.6,5.1,42381820.0
1.2,8.9353,9.520299999999999,3.5313000000000003,3.8384,82.3,26.1,62.0,1379756.7,1005697.0,1047238.4,68.8,71.9,4.6,44974620.3
1.3,10.4625,11.083200000000001,4.0456,4.2752,88.6,32.0,56.9,1530858.0,1107873.2,1146560.9,68.1,70.8,4.2,47537546.7
1.4,12.4584,13.1941,4.6544,4.7278,100.0,35.5,56.5,1685685.0,1215582.8,1256975.6,67.7,70.3,4.0,49990687.8
1.5,15.0982,15.96,5.5004,5.394699999999999,112.0,41.5,55.8,1841992.4,1328682.6,1365674.3,67.7,69.5,3.0,52150698.7


==> safepath/data/gfsr/all-cDist-phl.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,5.7473,5.626,2.2103,2.7340999999999998,60.1,18.5,54.7,816976.0,517049.8,549853.3,55.4,58.3,4.8,26877138.4
1.2,6.2833000000000006,6.1836,2.4064,2.8846,64.8,20.7,54.2,923357.0,574592.7,612651.4,54.6,57.4,4.8,28379920.0
1.3,7.0691999999999995,6.9133000000000004,2.6768,3.1012,67.7,22.9,52.1,1037065.2,639898.7,677540.0,54.2,56.7,4.1,29980660.3
1.4,8.0571,7.8895,3.0446999999999997,3.4049,71.1,24.4,52.0,1155901.5,702859.3,742454.0,53.4,55.7,3.7,31248409.4
1.5,9.224,9.0308,3.3881,3.6495,75.4,26.8,50.8,1279291.2,773216.1,806507.8,53.1,54.9,3.0,32759952.5


==> safepath/data/gfsr/all-cDist-small-beijing.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,6.3342,4.6552,1.5647,2.982,30.6,10.6,30.8,50532.9,25517.8,26792.9,30.7,32.5,3.3,26258141.8
1.2,6.3594,4.6798,1.5771,2.9599,32.5,11.8,29.0,57495.5,28631.7,29884.0,30.4,31.9,2.7,27786798.5
1.3,6.4918000000000005,4.7728,1.6013,2.9755,35.2,13.0,29.0,64629.6,32026.1,33041.2,30.3,31.6,2.4,29028508.1
1.4,6.6435,4.8953999999999995,1.6419000000000001,3.0055,38.4,13.8,28.3,72404.0,35554.1,37128.0,30.3,31.8,2.7,29873602.9
1.5,6.8617,5.0599,1.7024000000000001,3.0523000000000002,42.2,15.9,27.4,80697.2,39531.7,41088.2,30.4,31.6,2.2,31621158.0


==> safepath/data/gfsr/all-nG-chi.csv <==
nG,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,4.2995,5.0668,1.7940999999999998,2.0867,64.1,17.7,66.4,1289365.8,939209.8,981785.0,69.1,72.2,4.5,24537616.8
10,8.9353,9.520299999999999,3.5313000000000003,3.8384,82.3,26.1,62.0,1379756.7,1005697.0,1047238.4,68.8,71.9,4.6,44974620.3
15,13.6071,13.8511,5.6191,5.8346,105.4,35.4,59.7,1471250.6,1098998.0,1139527.5,69.4,71.9,3.7,68299399.4
20,19.3167,19.4927,8.1588,7.8656999999999995,100.2,37.9,56.3,1575017.8,1186587.4,1221452.1,69.5,71.7,3.3,89852950.4


==> safepath/data/gfsr/all-nG-phl.csv <==
nG,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,3.4338,3.6524,1.2626,1.5644,52.5,15.7,56.3,828758.2,522972.6,556020.2,55.8,58.9,4.9,14904579.7
10,6.2833000000000006,6.1836,2.4064,2.8846,64.8,20.7,54.2,923357.0,574592.7,612651.4,54.6,57.4,4.8,28379920.0
15,10.430200000000001,10.0208,3.7696,4.4141,78.6,25.8,52.5,966546.3,614101.6,644317.9,55.7,58.1,3.8,43044965.9
20,13.7813,12.9264,5.136100000000001,5.9426000000000005,87.9,29.7,48.6,962789.1,625963.4,650229.7,54.2,56.1,3.0,54559603.8


==> safepath/data/gfsr/all-nG-small-beijing.csv <==
nG,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,3.1319,2.5107,0.9653999999999999,1.474,22.5,7.0,40.4,58330.2,31114.2,33087.3,36.9,39.6,5.0,17926277.4
10,6.3594,4.6798,1.5771,2.9599,32.5,11.8,29.0,57495.5,28631.7,29884.0,30.4,31.9,2.7,27786798.5
15,9.466,7.0405,2.426,4.3907,35.2,13.1,30.0,64046.4,33893.3,35607.6,32.9,34.7,3.4,42358750.2
20,12.6976,9.0957,2.9768000000000003,5.8303,43.2,16.1,28.7,62113.1,30557.5,31747.4,29.5,30.7,2.0,49198004.7


==> safepath/data/gfsr/all-nPOIs-chi.csv <==
nPOIs,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,2.8784,3.6046,1.5794000000000001,1.8,54.0,19.3,55.7,1191695.0,891675.9,918874.0,70.3,72.9,3.9,43572933.9
10,5.8435,6.5954,2.5796,2.8553,72.0,23.2,60.6,1300244.7,961773.9,990634.0,69.4,72.1,4.1,44567696.0
15,8.9353,9.520299999999999,3.5313000000000003,3.8384,82.3,26.1,62.0,1379756.7,1005697.0,1047238.4,68.8,71.9,4.6,44974620.3
20,12.1486,12.5812,4.5287,4.8812,93.1,28.8,64.0,1452061.6,1048691.3,1098402.8,67.9,71.6,5.9,45294139.5
25,15.769,15.9207,5.533,5.9407,105.6,33.7,63.7,1524678.2,1095071.1,1146436.6,67.9,71.3,5.3,45937362.1


==> safepath/data/gfsr/all-nPOIs-phl.csv <==
nPOIs,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,2.0435,2.2769,1.0257,1.2283,44.2,16.1,46.5,761280.0,492267.6,510826.4,56.8,58.7,3.1,27266133.3
10,4.0598,4.1585,1.7086,2.0432,56.6,18.3,52.4,853712.0,539760.8,569827.7,55.7,58.1,4.0,28001332.9
15,6.2833000000000006,6.1836,2.4064,2.8846,64.8,20.7,54.2,923357.0,574592.7,612651.4,54.6,57.4,4.8,28379920.0
20,8.5606,8.2714,3.0707,3.6795999999999998,75.3,22.7,55.4,990592.4,613400.6,652330.0,53.9,56.6,4.5,28967312.4
25,11.2012,10.7056,3.7939000000000003,4.5665,81.8,24.5,56.0,1051335.7,652252.0,688753.5,53.4,56.0,4.3,29682706.0


==> safepath/data/gfsr/all-nPOIs-small-beijing.csv <==
nPOIs,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,2.1393,1.6274000000000002,0.6063,1.0251,23.8,11.4,26.5,53721.6,28440.8,29208.6,32.3,33.4,2.0,28278371.5
10,4.1522,3.076,1.0509000000000002,1.9579000000000002,26.9,11.0,27.7,52540.4,26385.1,27788.8,30.9,32.5,2.9,26961598.1
15,6.3594,4.6798,1.5771,2.9599,32.5,11.8,29.0,57495.5,28631.7,29884.0,30.4,31.9,2.7,27786798.5
20,8.4238,6.204899999999999,2.0471,3.887,37.0,12.6,30.7,61420.2,30589.6,31547.6,30.6,31.8,2.3,28215809.4
25,10.598700000000001,7.7858,2.5455,4.8304,41.3,13.8,31.6,64661.4,31981.8,32992.1,30.5,31.6,2.1,28579425.0


==> safepath/data/gfsr/all-queryArea-chi.csv <==
queryArea,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,5.4315,5.902399999999999,2.549,2.8446,51.8,16.4,64.0,618473.8,423853.0,444792.8,67.3,70.5,5.0,26605786.7
10,8.9353,9.520299999999999,3.5313000000000003,3.8384,82.3,26.1,62.0,1379756.7,1005697.0,1047238.4,68.8,71.9,4.6,44974620.3
15,23.625799999999998,25.908099999999997,8.6753,7.6849,125.9,43.2,62.4,2822956.2,2131928.3,2220529.8,71.9,75.0,4.6,68682566.0
20,63.8543,65.6971,20.6734,17.404400000000003,203.4,67.2,59.2,4210674.0,3226105.1,3280253.3,71.3,72.1,1.1,81166846.7


==> safepath/data/gfsr/all-queryArea-phl.csv <==
queryArea,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,4.687600000000001,4.481,1.882,2.3349,42.0,14.8,52.0,370717.9,215946.6,229507.7,52.7,55.8,5.5,16483253.3
10,6.2833000000000006,6.1836,2.4064,2.8846,64.8,20.7,54.2,923357.0,574592.7,612651.4,54.6,57.4,4.8,28379920.0
15,8.9056,8.7665,3.2459000000000002,3.5438,93.2,29.8,54.1,1393258.8,941066.0,980589.0,58.9,61.0,3.2,38797105.4
20,14.8864,11.581,4.6783,4.516,93.0,28.3,51.6,2129578.1,1473919.4,1532718.5,54.7,56.9,3.5,45787884.9


==> safepath/data/gfsr/all-queryArea-small-beijing.csv <==
queryArea,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,6.0768,5.2695,2.2903000000000002,2.8753,23.9,9.0,47.5,46985.0,25292.2,26974.5,44.5,47.4,5.5,27044252.9
10,6.3594,4.6798,1.5771,2.9599,32.5,11.8,29.0,57495.5,28631.7,29884.0,30.4,31.9,2.7,27786798.5
15,7.0196000000000005,5.3203000000000005,1.9345999999999999,3.073,42.0,15.0,34.0,107868.9,56797.2,58928.0,35.5,37.3,3.3,41611122.3
20,8.3738,6.4704,2.441,3.3858,54.2,20.8,35.2,178476.3,96772.7,101042.2,38.7,40.5,2.9,55913970.0


==> safepath/data/gfsr/all-xy-chi.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,10.9395,10.725200000000001,4.2588,4.0577,49.0,19.3,55.8,568930.3,420876.6,438053.5,69.3,72.4,4.5,47711949.5
500,8.9353,9.520299999999999,3.5313000000000003,3.8384,82.3,26.1,62.0,1379756.7,1005697.0,1047238.4,68.8,71.9,4.6,44974620.3
800,8.3521,10.2374,3.9501999999999997,4.6378,87.3,26.3,66.8,3058891.2,2238685.2,2353833.5,70.6,74.1,4.7,46976709.1


==> safepath/data/gfsr/all-xy-phl.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,6.3555,5.7412,2.2647,2.5570999999999997,45.7,16.5,50.7,344294.5,215678.1,227424.0,56.1,59.3,5.2,27366412.0
500,6.2833000000000006,6.1836,2.4064,2.8846,64.8,20.7,54.2,923357.0,574592.7,612651.4,54.6,57.4,4.8,28379920.0
800,6.1132,6.1413,2.2964,3.1279,77.1,26.0,51.6,1597251.1,1002607.9,1060889.0,51.6,54.6,4.9,26269991.9


==> safepath/data/gfsr/all-xy-small-beijing.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,6.3818,5.5402,2.4333,2.949,30.1,10.3,49.2,45920.4,25494.8,26916.3,48.5,51.6,6.2,46245266.1
500,6.3594,4.6798,1.5771,2.9599,32.5,11.8,29.0,57495.5,28631.7,29884.0,30.4,31.9,2.7,27786798.5
800,6.461,4.8636,1.6907999999999999,2.9809,32.2,12.7,31.1,111346.5,52862.6,55862.3,32.4,34.3,3.5,29126448.4


==> safepath/data/gsr/all-cDist-chi.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,0.6618999999999999,1.1557,0.5942999999999999,0.8362,27.6,15.2,31.8,960199.4,752773.9,747649.4,73.9,73.7,-0.3,40044253.4
1.2,0.7671,1.3212000000000002,0.7767999999999999,1.0002,30.6,16.3,32.7,1090108.3,848179.1,842978.9,73.5,73.4,-0.1,42980246.7
1.3,0.8919,1.5497,1.0157,1.224,34.6,18.7,33.6,1221058.2,943798.2,936209.6,73.1,72.9,-0.2,45970142.9
1.4,1.038,1.8059,1.315,1.4662,39.3,21.3,32.8,1352822.6,1032594.2,1039860.1,72.1,72.6,0.7,48479728.8
1.5,1.2196,2.127,1.7166,1.805,45.3,24.5,31.8,1487387.7,1128368.4,1125922.3,71.3,71.9,1.0,51098367.2


==> safepath/data/gsr/all-cDist-phl.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,0.4696,0.6405,0.3522,0.4603,20.3,12.5,23.2,538768.9,369251.7,370028.8,59.2,59.3,0.3,24222797.2
1.2,0.499,0.6845,0.419,0.5062,22.2,13.7,24.5,617953.1,417602.2,419171.5,58.9,59.1,0.2,25817292.3
1.3,0.5421,0.7661,0.517,0.573,25.1,14.8,25.5,700677.7,467938.6,469152.3,58.6,58.7,0.3,27337675.8
1.4,0.5942999999999999,0.8523,0.6432,0.6493,27.4,15.8,24.9,786711.1,524284.6,524470.8,58.8,58.8,0.0,28719627.1
1.5,0.6555,0.9576,0.8117000000000001,0.7443,31.2,17.2,26.0,877477.2,571736.3,573027.8,57.8,57.7,-0.1,30178194.4


==> safepath/data/gsr/all-cDist-small-beijing.csv <==
cDist,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
1.1,0.4322,0.3246,0.1382,0.2308,14.5,10.9,8.4,37576.1,20319.0,20484.6,30.4,30.5,0.2,22635745.1
1.2,0.44039999999999996,0.3372,0.1591,0.2392,15.8,11.1,8.9,43182.3,23216.9,23332.2,31.0,31.0,0.2,24445887.2
1.3,0.4506,0.3526,0.1885,0.2512,17.4,12.2,8.4,49000.5,26950.5,26852.6,32.0,32.1,0.1,27200699.6
1.4,0.4657,0.369,0.22219999999999998,0.26530000000000004,18.3,13.0,9.9,55024.4,30282.1,30196.1,32.3,32.2,-0.1,29572947.0
1.5,0.4811,0.3855,0.2682,0.2843,21.1,14.4,11.1,61230.2,33659.8,33584.7,32.2,32.1,-0.2,30942759.4


==> safepath/data/gsr/all-nG-chi.csv <==
nG,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,0.42610000000000003,0.7014,0.4087,0.5576,17.8,12.4,21.3,943108.2,709335.0,705011.7,71.6,71.6,0.1,22760983.1
10,0.7671,1.3212000000000002,0.7767999999999999,1.0002,30.6,16.3,32.7,1090108.3,848179.1,842978.9,73.5,73.4,-0.1,42980246.7
15,0.9621000000000001,1.6231,1.0675,1.1688,42.3,23.5,35.0,1118961.7,875962.2,878509.1,72.9,73.1,0.2,63304828.6
20,1.2655999999999998,2.0568,1.7062,1.5074,42.9,22.4,36.6,1217080.8,968354.6,970153.8,74.0,74.1,0.2,85120459.2


==> safepath/data/gsr/all-nG-phl.csv <==
nG,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,0.3367,0.4674,0.2728,0.381,14.0,10.5,12.4,543116.9,362538.4,360280.6,59.2,58.8,-0.3,13304335.5
10,0.499,0.6845,0.419,0.5062,22.2,13.7,24.5,617953.1,417602.2,419171.5,58.9,59.1,0.2,25817292.3
15,0.7462000000000001,1.0085,0.6631,0.7903,29.6,18.7,24.4,653287.5,448231.9,451518.2,59.9,60.3,0.6,39675128.9
20,0.9691000000000001,1.287,0.9427000000000001,0.9712000000000001,36.7,19.4,27.0,652987.5,461101.6,463747.9,58.8,59.3,0.8,50240215.0


==> safepath/data/gsr/all-nG-small-beijing.csv <==
nG,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,0.2266,0.18309999999999998,0.0864,0.1237,8.7,5.5,9.1,40391.6,22413.8,22911.6,35.6,35.5,-0.2,15007906.5
10,0.44039999999999996,0.3372,0.1591,0.2392,15.8,11.1,8.9,43182.3,23216.9,23332.2,31.0,31.0,0.2,24445887.2
15,0.6601,0.4998,0.32530000000000003,0.3548,16.7,10.7,11.6,49422.1,28085.0,28402.1,32.9,33.0,0.2,36441493.0
20,0.8674,0.6467,0.31660000000000005,0.47,21.6,13.4,11.8,45457.7,25320.1,25459.1,30.5,30.6,0.2,47319839.9


==> safepath/data/gsr/all-queryArea-chi.csv <==
queryArea,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,0.42760000000000004,0.6235,0.2625,0.4067,13.5,9.9,21.6,378381.9,283166.3,283281.4,73.7,73.8,0.3,23354597.7
10,0.7671,1.3212000000000002,0.7767999999999999,1.0002,30.6,16.3,32.7,1090108.3,848179.1,842978.9,73.5,73.4,-0.1,42980246.7
15,1.6627,2.9,3.0995,2.588,47.3,28.8,31.7,2263341.2,1762627.1,1768380.3,74.7,75.0,0.3,65107239.7
20,3.6255,6.3805,9.4052,5.847300000000001,101.3,49.1,43.4,3574919.9,2791874.9,2793277.1,72.1,72.2,0.1,79491762.5


==> safepath/data/gsr/all-queryArea-phl.csv <==
queryArea,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,0.3483,0.4006,0.1792,0.25880000000000003,11.9,8.6,17.8,200242.1,127465.7,128821.4,59.7,60.0,0.4,14043279.8
10,0.499,0.6845,0.419,0.5062,22.2,13.7,24.5,617953.1,417602.2,419171.5,58.9,59.1,0.2,25817292.3
15,0.6968,1.0146,0.8182,0.7942,31.9,18.1,25.5,1058817.5,739569.1,740860.2,62.5,62.6,0.3,37240486.4
20,1.0031,1.5673,1.4349,1.1770999999999998,42.8,19.4,30.7,1641775.8,1221831.7,1223179.9,58.8,58.7,-0.0,42466627.2


==> safepath/data/gsr/all-queryArea-small-beijing.csv <==
queryArea,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
5,0.4161,0.3625,0.1699,0.2147,9.2,7.1,12.4,26688.8,15980.4,15984.3,46.8,46.6,-0.3,23817878.2
10,0.44039999999999996,0.3372,0.1591,0.2392,15.8,11.1,8.9,43182.3,23216.9,23332.2,31.0,31.0,0.2,24445887.2
15,0.516,0.43189999999999995,0.4189,0.3206,17.2,12.6,10.5,89695.8,52178.6,51844.2,38.6,38.5,-0.1,42486416.4
20,0.6998,0.6347,0.903,0.5367999999999999,29.6,15.5,19.6,154730.4,91059.4,92385.8,41.1,41.8,1.3,55238688.4


==> safepath/data/gsr/all-xy-chi.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,0.6607999999999999,0.8489,0.9708,0.7146,18.8,12.0,30.3,423411.6,331673.6,332895.2,74.3,74.3,0.2,44684260.9
500,0.7671,1.3212000000000002,0.7767999999999999,1.0002,30.6,16.3,32.7,1090108.3,848179.1,842978.9,73.5,73.4,-0.1,42980246.7
800,1.007,1.904,1.0024,1.4323,29.3,17.0,32.8,2355249.2,1829579.8,1832662.0,75.7,75.7,0.1,43203515.4


==> safepath/data/gsr/all-xy-phl.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,0.4047,0.44889999999999997,0.2922,0.327,15.1,10.6,16.7,223259.6,151217.9,151192.3,61.2,61.3,0.1,25079049.1
500,0.499,0.6845,0.419,0.5062,22.2,13.7,24.5,617953.1,417602.2,419171.5,58.9,59.1,0.2,25817292.3
800,0.5936,0.8864,0.4368,0.6682,24.4,14.6,23.6,1026937.0,704864.2,703368.0,56.6,56.6,-0.1,23636725.4


==> safepath/data/gsr/all-xy-small-beijing.csv <==
xy,durND,durNI,durD,durI,cfNI,cfI,cfIp,nSSND,nSSNI,nSSI,ppNI,ppI,ppIp,lenND
300,0.4457,0.38189999999999996,0.224,0.233,10.8,8.0,13.4,30514.4,18042.5,18158.8,49.3,49.6,0.5,39998891.7
500,0.44039999999999996,0.3372,0.1591,0.2392,15.8,11.1,8.9,43182.3,23216.9,23332.2,31.0,31.0,0.2,24445887.2
800,0.4687,0.36760000000000004,0.1886,0.2595,14.5,9.6,14.2,73896.9,39884.9,39675.3,34.7,34.6,-0.1,26818699.6


==> safepath/data/sr/cDist-chi.csv <==
cDist,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
1.1,0.2812,0.4952,1.0,14.1,787329.5,402165.6,50.7,7498649.4
1.2,0.3409,0.6037,1.0,15.5,994723.8,539832.5,53.5,8214164.5
1.3,0.44139999999999996,0.8015,1.0,19.1,1216287.8,680576.0,55.0,8824288.2
1.4,0.5629,1.0286,1.0,21.7,1448825.1,822859.3,55.5,9402682.3
1.5,0.7095,1.3319,1.0,26.6,1698902.0,968265.7,55.7,9979271.8


==> safepath/data/sr/cDist-phl.csv <==
cDist,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
1.1,0.4395,1.0474,1.0,36.1,1154098.6,552261.0,46.0,7416884.7
1.2,0.5222,1.1802000000000001,1.0,36.0,1448987.7,708318.8,47.6,8157561.0
1.3,0.6123,1.3188,1.0,36.4,1753655.6,858400.2,48.2,8804659.3
1.4,0.7734,1.6255,1.0,41.0,2071021.0,1035417.0,49.1,9429634.5
1.5,0.9512999999999999,1.9199000000000002,1.0,44.0,2393223.8,1208255.0,49.6,9973022.4


==> safepath/data/sr/cDist-small-beijing.csv <==
cDist,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
1.1,0.0626,0.0574,1.0,4.1,53980.0,24041.8,41.9,8549053.8
1.2,0.0663,0.0634,1.0,4.6,62938.3,30635.1,46.2,9167955.3
1.3,0.078,0.0805,1.0,5.9,74494.3,38561.9,48.2,9672253.0
1.4,0.09620000000000001,0.1026,1.0,6.9,86746.5,46661.7,49.6,10233742.2
1.5,0.1139,0.1259,1.0,8.7,100706.8,55654.2,50.6,10834623.6


==> safepath/data/sr/cl-cDist-chi.csv <==
cDist,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
1.1,81.4,7556526.3,44.7,7403328.9,54.4,7549977.6,62.8,7562512.6,70.7,7562831.9,76.2,7550351.6
1.2,76.9,8198502.5,40.7,8057376.6,50.3,8197231.7,58.0,8214769.3,65.5,8214152.9,71.8,8196342.0
1.3,72.1,8824288.2,37.7,8684320.4,46.1,8815298.8,53.1,8832672.4,60.4,8856618.0,66.7,8833062.1
1.4,68.7,9401735.9,35.2,9276406.7,43.3,9427927.8,49.9,9432742.8,57.1,9448994.2,63.6,9419724.4
1.5,64.1,9979271.8,32.9,9867067.8,40.1,10023095.8,46.0,9981786.6,53.1,10064545.6,59.2,9978633.4


==> safepath/data/sr/cl-cDist-phl.csv <==
cDist,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
1.1,80.0,7557371.2,42.8,7448845.4,51.8,7451555.4,57.6,7447468.4,67.0,7450559.0,75.1,7561101.4
1.2,75.5,8171792.3,39.8,8054993.1,47.8,8050996.9,53.5,8044337.3,62.1,8045201.5,70.6,8161655.7
1.3,71.1,8804659.3,36.5,8662732.1,44.3,8631220.8,49.2,8609126.3,57.2,8636443.2,65.6,8766574.8
1.4,67.7,9429634.5,34.2,9264023.9,41.4,9253100.2,46.5,9233345.1,54.0,9254138.2,62.0,9380610.0
1.5,63.4,9973022.4,31.9,9834470.3,39.0,9827155.9,43.2,9775308.0,50.5,9840771.4,57.7,10022822.7


==> safepath/data/sr/cl-cDist-small-beijing.csv <==
cDist,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
1.1,66.4,8754497.4,33.4,7140289.3,41.0,7522850.0,46.9,7961828.5,57.2,8508894.4,64.0,8726253.3
1.2,63.9,9142318.9,33.5,7775531.2,40.7,8222769.6,45.8,8420028.0,55.1,8917279.2,61.7,9138313.0
1.3,60.5,9803346.6,30.6,7993929.4,37.7,8671306.8,43.2,9113761.5,52.1,9632059.9,58.7,9865227.4
1.4,58.0,10375962.5,29.3,8460824.8,36.8,9219890.0,41.7,9615118.5,50.1,10173456.0,56.5,10393231.8
1.5,56.1,10998439.4,29.1,9324576.6,35.9,10087399.8,41.4,10411955.8,48.7,10731070.5,55.4,11048509.6


==> safepath/data/sr/cl-eDist-chi.csv <==
eDist,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
1,96.5,1893391.9,71.1,1869265,86.3,1875013.5,91.1,1902546.7,94.2,1884559.2,95.8,1901880.3
2,90.9,3356198.1,60.2,3316188.9,72.3,3388745.4,80.3,3389446,85.9,3379783.9,89.1,3378814.3
3,89.5,5019414.3,53,4927539.7,64.5,5021955.3,73.4,5013508.7,81.3,5009899.1,85.7,5017239.2
4,84.2,6567724.8,47,6440458.4,57.3,6559074.5,65.5,6558496.8,73.7,6564079,79.5,6553981.1
5,76.9,8198502.5,40.7,8057376.6,50.3,8197231.7,58,8214769.3,65.5,8214152.9,71.8,8196342


==> safepath/data/sr/cl-eDist-phl.csv <==
eDist,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
1,97.8,1994952.9,75.2,1983239.5,87.7,1982763.7,92.2,1999751.7,96.3,1997038.1,97.4,1996948.9
2,91.8,3669861.8,59.7,3631861.7,71.2,3626117.5,78.4,3617571.4,85.6,3612036.4,89.8,3687108.5
3,90.8,5195077.7,51.9,5135548.8,62,5137064,69.3,5142215.3,78.5,5133035.4,86.2,5193332.3
4,80.9,6900152.8,43.5,6769210.4,52.3,6744382.3,58.1,6755162.2,66.9,6767527.3,75.9,6880574.3
5,75.5,8171792.3,39.8,8054993.1,47.8,8050996.9,53.5,8044337.3,62.1,8045201.5,70.6,8161655.7


==> safepath/data/sr/cl-eDist-small-beijing.csv <==
eDist,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
1,89.3,3327753.3,59.4,3336489.2,69.2,3366778.8,79,3362242.5,85.2,3357287.4,88.1,3327870.4
2,80.7,4407126.5,46.6,4150435.6,56.1,4189307.4,63.8,4236356.5,72.9,4269520.1,79.5,4409310.9
3,74.3,6046807.9,38.9,5355881.7,46,5438761,53.5,5464260.2,65.8,5878802.2,71.4,6081574
4,69.5,7673060.4,35.7,6613869.4,44,7147703,50.6,7247229.2,59.4,7485282.6,66.3,7620256.1
5,63.9,9142318.9,33.5,7775531.2,40.7,8222769.6,45.8,8420028,55.1,8917279.2,61.7,9138313


==> safepath/data/sr/cl-xy-chi.csv <==
xy,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
300,75.3,8241862.6,40,8087996.2,48.6,8216259.2,55.9,8242423,63.1,8219570.2,69.5,8244417.1
500,76.9,8198502.5,40.7,8057376.6,50.3,8197231.7,58,8214769.3,65.5,8214152.9,71.8,8196342
800,77.1,8120262.3,41.4,7968480.4,50.1,8138301.4,58.1,8117903.2,65.5,8137819.7,71.7,8134075.8


==> safepath/data/sr/cl-xy-phl.csv <==
xy,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
300,74.9,8144062.9,39.5,8014871,47.8,8004048,53,8001679.1,61.7,8010664.8,69.5,8141282
500,75.5,8171792.3,39.8,8054993.1,47.8,8050996.9,53.5,8044337.3,62.1,8045201.5,70.6,8161655.7
800,76.6,8144693.9,40.2,8018722.9,48.3,8032259.1,54,8022365.3,62.5,8022809.8,70.7,8154560.3


==> safepath/data/sr/cl-xy-small-beijing.csv <==
xy,dir,lenD,r50,len50,r60,len60,r70,len70,r80,len80,r90,len90
300,75.9,9351052,41,8331638,50.5,8600629.7,57.8,8771661.6,67.7,9031648.2,72.4,9162697
500,63.9,9142318.9,33.5,7775531.2,40.7,8222769.6,45.8,8420028,55.1,8917279.2,61.7,9138313
800,56.3,8967457.9,26.7,7150359.3,34.2,7930498.9,39.3,7912928.6,46.9,8146803.8,52.9,8476478.9


==> safepath/data/sr/cl-z-chi.csv <==
z,dir,r50,r60,r70,r80,r90
25,97.8,75.6,86.3,90.9,94.4,96.7
50,76.9,40.7,50.3,58.0,65.5,71.8
75,54.8,27.2,33.6,38.7,44.1,49.3
100,41.1,20.4,25.2,29.0,33.1,37.0


==> safepath/data/sr/cl-z-phl.csv <==
z,dir,r50,r60,r70,r80,r90
25,96.9,76.0,84.7,88.6,92.8,96.1
50,75.5,39.8,47.8,53.5,62.1,70.6
75,52.2,26.5,31.9,35.6,41.5,47.6
100,39.1,19.9,23.9,26.7,31.1,35.7


==> safepath/data/sr/cl-z-small-beijing.csv <==
z,dir,r50,r60,r70,r80,r90
25,89.9,63.6,71.2,74.8,84.0,88.9
50,63.9,33.5,40.7,45.8,55.1,61.7
75,44.4,22.3,27.1,30.6,37.3,42.4
100,33.3,16.7,20.4,22.9,28.0,31.8


==> safepath/data/sr/eDist-chi.csv <==
eDist,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
1,0.0429,0.0431,1,1.4,68270.8,31900.6,51.2,1712925.5
2,0.0688,0.0932,1,3,190891.3,98324.8,53.4,3363946.7
3,0.1415,0.2108,1,4.6,432546.8,236754,54.5,5045265.2
4,0.182,0.3234,1,9.4,627954.8,346160.8,55,6567724.8
5,0.3409,0.6037,1,15.5,994723.8,539832.5,53.5,8214164.5


==> safepath/data/sr/eDist-phl.csv <==
eDist,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
1,0.0753,0.0976,1,2.7,167751.8,70724.2,49.1,1931816.2
2,0.1228,0.1828,1,5.9,363824.3,181337.2,51,3559687.8
3,0.1949,0.3344,1,9.8,635621.7,336979.5,52.4,5180758.9
4,0.3328,0.5888,1,17.4,1110530,551568.9,49.2,6864090.5
5,0.5222,1.1802,1,36,1448987.7,708318.8,47.6,8157561


==> safepath/data/sr/eDist-small-beijing.csv <==
eDist,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
1,0.0261,0.0224,1,1.2,7549.3,3071.4,45.9,2361562.6
2,0.0332,0.0285,1,2.1,18866.9,8112.7,43.9,4089160.7
3,0.0411,0.0327,1,2,29203.7,12498.7,44.5,5993387.5
4,0.0534,0.0508,1,4.3,49937.7,24780,47.2,7731100.4
5,0.0663,0.0634,1,4.6,62938.3,30635.1,46.2,9167955.3


==> safepath/data/sr/top5-cDist-chi.csv <==
cDist,r50,r60,r70,r80,r90
1.1,31.6,24.2,40.0,32.6,46.3
1.2,25.3,25.3,29.5,29.5,42.1
1.3,15.3,18.4,19.4,17.3,39.8
1.4,15.5,18.6,19.6,19.6,37.1
1.5,11.2,15.3,15.3,15.3,30.6


==> safepath/data/sr/top5-cDist-phl.csv <==
cDist,r50,r60,r70,r80,r90
1.1,26.8,26.8,28.0,32.9,53.7
1.2,26.4,32.2,34.5,37.9,41.4
1.3,20.5,25.0,25.0,27.3,30.7
1.4,14.8,22.7,23.9,27.3,28.4
1.5,17.0,18.2,19.3,21.6,25.0


==> safepath/data/sr/top5-cDist-small-beijing.csv <==
cDist,r50,r60,r70,r80,r90
1.1,14.5,26.1,27.5,36.2,55.1
1.2,16.9,26.0,31.2,28.6,48.1
1.3,7.7,21.8,21.8,28.2,47.4
1.4,8.4,21.7,22.9,27.7,48.2
1.5,8.5,19.5,22.0,23.2,41.5


==> safepath/data/sr/top5-eDist-chi.csv <==
eDist,r50,r60,r70,r80,r90
1,69.8,74.4,81.4,81.4,76.7
2,37.2,41.5,53.2,52.1,67
3,30.9,38.3,41.5,47.9,60.6
4,27.6,22.4,33.7,31.6,34.7
5,25.3,25.3,29.5,29.5,42.1


==> safepath/data/sr/top5-eDist-phl.csv <==
eDist,r50,r60,r70,r80,r90
1,64.9,66.7,75.4,75.4,77.2
2,50.6,55.7,58.2,63.3,69.6
3,31,38.1,44,42.9,51.2
4,34.5,32.2,34.5,42.5,49.4
5,26.4,32.2,34.5,37.9,41.4


==> safepath/data/sr/top5-eDist-small-beijing.csv <==
eDist,r50,r60,r70,r80,r90
1,58.1,71,71,74.2,87.1
2,25.5,30.9,41.8,58.2,72.7
3,31.9,31.9,37.5,45.8,65.3
4,18.6,28.6,27.1,37.1,58.6
5,16.9,26,31.2,28.6,48.1


==> safepath/data/sr/top5-xy-chi.csv <==
xy,r50,r60,r70,r80,r90
300,9.4,10.4,15.6,25,27.1
500,25.3,25.3,29.5,29.5,42.1
800,26.6,38.3,35.1,44.7,51.1


==> safepath/data/sr/top5-xy-phl.csv <==
xy,r50,r60,r70,r80,r90
300,18.2,22.7,17,23.9,35.2
500,26.4,32.2,34.5,37.9,41.4
800,12.6,18.4,19.5,28.7,36.8


==> safepath/data/sr/top5-xy-small-beijing.csv <==
xy,r50,r60,r70,r80,r90
300,19.3,22.9,27.7,44.6,56.6
500,16.9,26,31.2,28.6,48.1
800,11.1,12.7,14.3,30.2,54


==> safepath/data/sr/x-chi.csv <==
x,timeD,time,cf,pp
1,0.314,4.144,225.742,28.636
30,0.308,0.709,21.81,47.924
50,0.308,0.533,11.672,54.538
80,0.309,0.526,11.005,54.942
100,0.309,0.526,11.005,54.942
150,0.313,0.533,11.005,54.942


==> safepath/data/sr/x-phl.csv <==
x,timeD,time,cf,pp
1,0.446,5.181,300.683,26.114
30,0.431,1.184,42.387,40.295
50,0.432,0.86,22.198,45.604
80,0.471,0.735,12.999,48.245
100,0.432,0.68,12.926,48.291
150,0.43,0.68,12.926,48.291


==> safepath/data/sr/x-small-beijing.csv <==
x,timeD,time,cf,pp
1,0.056,0.177,96.443,26.661
30,0.056,0.065,7.641,37.424
50,0.056,0.058,3.253,38.956
80,0.055,0.057,3.111,39.09
100,0.056,0.058,3.111,39.09
150,0.056,0.058,3.111,39.09


==> safepath/data/sr/xy-chi.csv <==
xy,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
300,0.192,0.2988,1,10.5,404337.6,223707.9,54.7,8275827.4
500,0.3409,0.6037,1,15.5,994723.8,539832.5,53.5,8214164.5
800,0.5415,0.9567,1,17.1,1864870.5,1010474.6,53.3,8132474.7


==> safepath/data/sr/xy-phl.csv <==
xy,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
300,0.3073,0.6032,1,26.4,622169.7,307853.4,49.3,8144062.9
500,0.5222,1.1802,1,36,1448987.7,708318.8,47.6,8157561
800,0.9287,1.9962,1,45.2,2806831.6,1347997.9,46.4,8173077.3


==> safepath/data/sr/xy-small-beijing.csv <==
xy,timeDir,timeInc,cfDir,cfInc,nSSDir,nSSInc,pp,lenD
300,0.0572,0.0573,1,4.5,37758.8,18630,47,9216245.7
500,0.0663,0.0634,1,4.6,62938.3,30635.1,46.2,9167955.3
800,0.0994,0.0987,1,5.9,97599.3,46822.9,46.6,9006332.6

